Weyl metallic state induced by helical magnetic order

In the rapidly expanding field of topological materials there is growing interest in systems whose topological electronic band features can be induced or controlled by magnetism. Magnetic Weyl semimetals, which contain linear band crossings near the Fermi level, are of particular interest owing to their exotic charge and spin transport properties. Up to now, the majority of magnetic Weyl semimetals have been realized in ferro- or ferrimagnetically ordered compounds, but a disadvantage of these materials for practical use is their stray magnetic field which limits the minimum size of devices. Here we show that Weyl nodes can be induced by a helical spin configuration, in which the magnetization is fully compensated. Using a combination of neutron diffraction and resonant elastic x-ray scattering, we find that EuCuAs develops a planar helical structure below $T_\textrm{N}$ = 14.5 K which induces Weyl nodes along the $\Gamma$--A high symmetry line in the Brillouin zone.

==> Images/EuCuAs ARPES Plots/Readme.txt <==
The x ticks of GK cuts: -0.5, 0, 0.5
The y ticks of GK cuts: 0, 0.2
The plot range is [-0.05 0.4]
The ratio for the gamma correction is set ~ 0.06, So the bands originally are very faint.

The x,y ticks of boxmap: -0.5, 0, 0.5, plot range of [-0.5 0.5]
The z ticks of boxmap: 0, 0.1, 0.2, plot range of [0 0.25]
The slice is at binding energy of 0.2 eV

The x,y ticks of Binding Energy cut: 0, The plot range is [-0.4 0.4]
